Building A Trusted Execution Environment for In-Storage Computing

In-storage computing with modern solid-state drives (SSDs) enables developers to offload programs from the host to the SSD. It has been proven to be an effective approach to alleviating the I/O bottleneck. To facilitate in-storage computing, many frameworks have been proposed. However, few of them consider security as the priority for in-storage computing. Specifically, since modern SSD controllers do not have a trusted execution environment, an offloaded (malicious) program could steal, modify, and even destroy the data stored in the SSD. In this paper, we first investigate the attacks that could be conducted by offloaded in-storage programs. To defend against these attacks, we build IceClave, a lightweight trusted execution environment for in-storage computing. IceClave enables security isolation between in-storage programs and flash management functions. IceClave also achieves security isolation between in-storage programs and enforces memory encryption and integrity verification of in-storage DRAM with low overhead. To protect data loaded from flash chips, IceClave develops a lightweight data encryption/decryption mechanism in flash controllers. We develop IceClave with a full system simulator and evaluate IceClave with a variety of data-intensive applications. Compared to state-of-the-art in-storage computing approaches, IceClave introduces only 7.6% performance overhead, while enforcing security isolation in the SSD controller with minimal hardware cost. IceClave still keeps the performance benefit of in-storage computing by delivering up to 2.31$\times$ better performance than the conventional host-based trusted computing approach.

==> IceClave (arxiv extended abstract)/figures/bws-isc-abs.dat <==
12.2912	11.4208	8.308	31.8544	43.4976	41.3248	43.0674	69.1722	31.0536	121.806
12.168288	11.192384	8.22492	31.217312	42.192672	40.085056	40.91403	62.946702	26.39556	99.88092
12.168288	11.192384	8.14184	30.898768	41.757696	39.671808	40.483356	62.946702	25.774488	98.66286
12.045376	11.078176	8.14184	30.580224	41.32272	39.671808	39.622008	62.25498	25.153416	97.4448
12.045376	10.963968	8.05876	30.26168	40.887744	39.25856	39.191334	61.563258	24.84288	95.00868


==> IceClave (arxiv extended abstract)/figures/bws-isc.dat <==
0.99 0.98 0.99 0.98 0.97 0.97 0.95 0.91 0.85 0.82 0.83
0.99 0.98 0.98 0.97 0.96 0.96 0.94 0.91 0.83 0.81 0.80
0.98 0.97 0.98 0.96 0.95 0.96 0.92 0.90 0.81 0.80 0.76
0.98 0.96 0.97 0.95 0.94 0.95 0.91 0.89 0.80 0.78 0.72

==> IceClave (arxiv extended abstract)/figures/bws.dat <==
2.013 2.020 2.009 1.988 1.693 1.895 1.821 1.529 1.124 1.275 1.286
2.958 2.976 2.950 2.874 2.457 2.785 2.653 1.845 1.224 1.412 1.448
4.982 5.100 5.037 4.827 4.161 4.658 4.115 2.958 1.761 1.886 1.579
7.004 7.273 7.359 6.771 5.895 6.736 5.372 3.282 1.929 1.992 1.591

==> IceClave (arxiv extended abstract)/figures/bws_abs.dat <==
36.8	34.4	24.8	92.6	110.4	117.4	120.3	149.4	45.4	181.8
18.28117238	17.02970297	12.34444998	46.57947686	65.20968695	61.9525066	66.06260297	97.71092217	40.39145907	142.5882353
12.4408384	11.55913978	8.406779661	32.21990257	44.93284493	42.15439856	45.34489257	80.97560976	37.09150327	128.7535411
7.38659173	6.745098039	4.923565614	19.18375803	26.53208363	25.20395019	29.2345079	50.50709939	25.78080636	96.39448568
5.254140491	4.729822632	3.370023101	13.67597105	18.72773537	17.42874109	22.39389427	45.52102377	23.53551063	91.26506024


==> IceClave (arxiv extended abstract)/figures/context_switch.dat <==
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
0.89 0.89 0.88 0.76 0.91 0.82 0.74 0.68 0.80 0.81 0.95

==> IceClave (arxiv extended abstract)/figures/core_ipc-abs.dat <==
36.8	34.4	24.8	92.6	110.4	117.4	120.3	149.4	45.4	181.8
12.4408384	11.55913978	8.406779661	32.21990257	44.93284493	42.15439856	45.34489257	80.97560976	37.09150327	128.7535411
14.45404556	13.39042429	9.763779528	37.6729048	52.29748934	48.97788903	53.82550336	101.7711172	48.76476907	193.1987248
13.37695383	12.39193084	9.02146235	34.81203008	48.33625219	45.20600693	50	95.34141672	46.18514751	182.1643287


==> IceClave (arxiv extended abstract)/figures/core_ipc.dat <==
3.002 2.997 2.975 2.907 2.494 2.804 2.819 2.119 1.478 1.598 1.825
2.958 2.976 2.950 2.874 2.457 2.785 2.653 1.845 1.224 1.412 1.448
2.546 2.569 2.540 2.458 2.111 2.397 2.235 1.468 0.931 0.941 1.006
2.751 2.776 2.749 2.660 2.284 2.597 2.406 1.567 0.983 0.998 1.153


==> IceClave (arxiv extended abstract)/figures/dram-abs.dat <==
12.2912	11.4208	8.308	31.8544	43.4976	41.3248	43.0674	69.1722	31.0536	121.806
12.41535354	11.65387755	8.391919192	32.5044898	44.8428866	42.6028866	45.33410526	76.01340659	36.53364706	148.5439024
15.75794872	15.02736842	9.440909091	37.47576471	61.26422535	59.89101449	58.19918919	103.2420896	48.52125	196.4612903
15.9625974	15.02736842	9.440909091	37.92190476	62.13942857	60.77176471	58.99643836	104.8063636	50.08645161	203.01


==> IceClave (arxiv extended abstract)/figures/dram.dat <==
1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0
0.99 0.98 0.99 0.98 0.97 0.97 0.95 0.91 0.85 0.82 0.80
0.78 0.76 0.88 0.85 0.71 0.69 0.74 0.67 0.64 0.62 0.56
0.77 0.76 0.88 0.84 0.70 0.68 0.73 0.66 0.62 0.60 0.51

==> IceClave (arxiv extended abstract)/figures/encr_veri_miss.dat <==
10.26 9.45 9.34 9.94 22.37 20.94 46.70 69.68 39.62 37.41 
17.31 16.55 16.36 15.36 34.4  28.47 64.45 81.04 53.42 49.59
0.06 0.07 0.07 0.11 0.42 0.17 0.35 0.22 0.16 0.14

==> IceClave (arxiv extended abstract)/figures/energy.dat <==
0.089 0.091 0.090 0.092 0.093 0.091 0.096 0.100 0.137 0.136 0.137
0.584 0.597 0.586 0.590 0.601 0.586 0.613 0.590 0.608 0.605 0.592
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258 0.269
0.090 0.092 0.090 0.092 0.095 0.092 0.098 0.107 0.157 0.156 0.154
0.584 0.597 0.586 0.591 0.603 0.586 0.615 0.603 0.644 0.637 0.610
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258 0.271

==> IceClave (arxiv extended abstract)/figures/energy_new.dat <==
0.089 0.091 0.090 0.092 0.093 0.091 0.096 0.100 0.137 0.136
0.584 0.597 0.586 0.590 0.601 0.586 0.613 0.590 0.608 0.605
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258
0.090 0.092 0.090 0.092 0.095 0.092 0.098 0.107 0.157 0.156
0.584 0.597 0.586 0.591 0.603 0.586 0.615 0.603 0.644 0.637
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258

==> IceClave (arxiv extended abstract)/figures/energy_new_abs.dat <==
0.5712734848	0.5504933616	0.393305184	1.482649195	2.072826527	1.99827228	2.120047862	3.31602264	1.805275803	7.185328523
3.748581069	3.611478427	2.560853754	9.508293751	13.39536283	12.86799512	13.53738895	19.56453358	8.011734949	31.96414527
2.098948646	1.887405811	1.415898662	5.124809174	6.79797947	7.092768641	6.426395083	10.27967018	3.360184888	13.63099087
0.584925696	0.5634989696	0.398179872	1.510377487	2.196271104	2.062477565	2.311488711	4.364459102	2.861947128	11.42914715
3.79551785	3.656618314	2.592593389	9.702533641	13.94054185	13.13708536	14.50577099	24.59597045	11.73945191	46.66901754
2.125230029	1.910996506	1.433447539	5.220652619	7.051186176	7.241089711	6.863706275	12.64469459	4.648385463	18.90205106


==> IceClave (arxiv extended abstract)/figures/fourclaves-abs.dat <==
146.89	146.89	146.89	146.89	37.09	37.09	37.09	32.41	44.93
12.44	32.41	42.15	37.09	12.44	32.41	42.15	44.93	42.15
11.56	44.93	45.35	12.44	11.56	44.93	45.35	42.15	45.35
8.4	42.15	80.97	32.41	8.4	42.15	80.97	45.35	80.97
154.23	189.34	192.33	185.4	45.3	52.8	51.7	42.3	56.2
15.2	40.7	55.2	52.1	16.7	39.1	53.2	54.2	53.1
15.3	56.3	59.8	17.2	16.9	56.7	60.1	54.3	58.9
11.2	58.1	98.2	44.3	11.2	55.1	96.2	54.9	94.9


==> IceClave (arxiv extended abstract)/figures/fourclaves.dat <==
0.9524087402	0.7758001479	0.7637394062	0.7922869471	0.818803532	0.7024962121	0.71744294	0.7661938534	0.7995160142
0.8183157895	0.7963144963	0.7635253623	0.7119347409	0.7448143713	0.8289002558	0.7922293233	0.8290184502	0.7937212806
0.7554509804	0.7980959147	0.7584130435	0.7231627907	0.6839289941	0.7924656085	0.7546272879	0.7761804788	0.7700016978
0.7506428571	0.7254148021	0.8245906314	0.7316027088	0.7506428571	0.7649110708	0.8417338877	0.8261038251	0.8532644889


==> IceClave (arxiv extended abstract)/figures/ipc.dat <==
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
0.996 0.991 0.998 0.911 0.602 0.863 0.64 0.47 0.862 0.913
0.996 0.994 0.998 0.913 0.609 0.883 0.73 0.55 0.870 0.915


==> IceClave (arxiv extended abstract)/figures/ipc.new.dat <==
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
0.9313868895 0.7845212574 0.784692348 0.7861014355 0.6032258876 0.7126381825 0.4105662963 0.3133654406 0.3586477671 0.3870425076 0.6804655926
0.9494496458 0.9495519868 0.9496447676 0.9504553694 0.9081099215 0.9183863089 0.8645365575 0.6212950471 0.5446463805 0.585443066 0.822389784


==> IceClave (arxiv extended abstract)/figures/iscvsvanila-abs.dat <==
36.5792	34.228	24.676	91.9518	109.9584	116.813	119.4579	145.2168	39.8612	160.893
0.2208	0.172	0.124	0.6482	0.4416	0.587	0.8421	4.1832	5.5388	20.907
11.7024	11.0768	7.9856	30.6506	42.6144	40.1508	38.6163	47.061	12.939	53.2674
0.736	0.4816	0.4216	1.5742	1.4352	1.761	4.9323	22.7088	18.2962	69.2658
0	0	0	0.1852	0.8832	0.2348	1.8045	11.205	5.8566	24.3612
36.5792	34.228	24.676	91.9518	109.9584	116.813	119.4579	145.2168	39.8612	160.893
0.3312	0.2752	0.1984	1.1112	0.9936	1.2914	1.5639	11.205	10.0334	35.2692
11.5552	10.9392	7.8864	30.2802	42.0624	39.5638	38.1351	46.4634	12.7574	52.5402
0.736	0.4816	0.4216	1.5742	1.4352	1.761	4.9323	22.7088	18.2962	69.2658


==> IceClave (arxiv extended abstract)/figures/iscvsvanila.dat <==
0.994 0.995 0.995 0.993 0.996 0.995 0.993 0.972 0.878 0.885 0.877
0.006 0.005 0.005 0.007 0.004 0.005 0.007 0.028 0.122 0.115 0.123
0.318 0.322 0.322 0.331 0.386 0.342 0.321 0.315 0.285 0.293 0.296
0.020 0.014 0.017 0.017 0.013 0.015 0.041 0.152 0.403 0.381 0.256
0.000 0.000 0.000 0.002 0.008 0.002 0.015 0.075 0.129 0.134 0.137
0.994 0.995 0.995 0.993 0.996 0.995 0.993 0.972 0.878 0.885 0.877
0.009 0.008 0.008 0.012 0.009 0.011 0.013 0.075 0.221 0.194 0.422
0.314 0.318 0.318 0.327 0.381 0.337 0.317 0.311 0.281 0.289 0.296
0.020 0.014 0.017 0.017 0.013 0.015 0.041 0.152 0.403 0.381 0.256


==> IceClave (arxiv extended abstract)/figures/lat-abs.dat <==
36.8	34.4	24.8	92.6	110.4	117.4	120.3	149.4	45.4	181.8
8.424908425	7.56043956	5.876777251	20.65581084	26.65379044	27.80672667	30.79877112	86.40832851	43.69586141	162.9032258
9.513960703	8.49382716	6.492146597	24.47792757	33.03411131	31.54218162	37.52339364	86.40832851	43.69586141	162.9032258
12.4408384	11.55913978	8.406779661	32.21990257	44.93284493	42.15439856	45.34489257	80.97560976	37.09150327	128.7535411
14.26356589	13.00075586	9.393939394	37.06965572	49.84198646	47.62677485	50.06242197	80.66954644	34.21250942	136.384096
17.66682669	16.27246925	11.74798674	44.32742939	63.66782007	59.77596741	60.36126443	92.39332096	36.91056911	150.7462687


==> IceClave (arxiv extended abstract)/figures/lat.dat <==
4.368 4.550 4.220 4.483 4.142 4.222 3.906 1.729 1.039 1.116 1.362
3.868 4.050 3.820 3.783 3.342 3.722 3.206 1.729 1.039 1.116 1.341
2.958 2.976 2.950 2.874 2.457 2.785 2.653 1.845 1.224 1.412 1.448
2.580 2.646 2.640 2.498 2.215 2.465 2.403 1.852 1.327 1.333 1.459
2.083 2.114 2.111 2.089 1.734 1.964 1.993 1.617 1.230 1.206 1.321

==> IceClave (arxiv extended abstract)/figures/overallperf.dat <==
1.0 1.0 1.0  1.0  1.0  1.0  1.0  1.0 1.0
0.78 0.65 0.81 0.82 0.78 0.56 0.61 0.75 0.83
170.0 34.1 2.8 1.2 4.6 166.8 3.4 2.3 5.3
156.4 23.2 2.6 1.1 4.0 108.45 2.1 1.8 5.1


==> IceClave (arxiv extended abstract)/figures/overflows.dat <==
0.2 1.9 0.001 0.001 3.674 1.648 0.075 0.001 84.2 47.6
1.1 10.3 0.001 0.386 42.4 595.6 0.335 0.026 3157.4 816.1



==> IceClave (arxiv extended abstract)/figures/twoclaves-abs.dat <==
146.89	146.89	146.89	146.89	146.89	146.89	146.89	146.89	146.89
152.19	151.49	151.19	153.99	154.69	155.19	156.19	169.29	163.19
12.4384	11.5584	8.4072	32.41	44.9328	42.1466	45.3531	80.9748	37.0918
14.1384	13.2584	9.6072	37.31	49.8328	47.0466	50.2531	85.8748	43.9918


==> IceClave (arxiv extended abstract)/figures/twoclaves.dat <==
0.9651751101	0.9696349594	0.9715589655	0.9538931099	0.9495765725	0.9465171725	0.9404571355	0.8676826747	0.9001164287
0.879760086	0.8717794002	0.8750936797	0.8686679174	0.9016711885	0.8958479465	0.9024935775	0.9429401873	0.8431525875


==> IceClave (arxiv extended abstract)/figures/write-traffic.dat <==
1.0  1.0  1.0  1.0  1.0  1.0  1.0
2.4  2.43 2.5  2.44 2.41 2.43 2.31
2.2  2.11 2.3  2.24 2.11 2.30 2.22
1.41 1.44 1.51 1.49 1.35 1.57 1.50
1.15 1.19 1.24 1.28 1.29 1.33 1.37
1.08 1.11 1.14 1.11 1.12 1.15 1.13



==> figures/bws-isc-abs.dat <==
12.2912	11.4208	8.308	31.8544	43.4976	41.3248	43.0674	69.1722	31.0536	121.806
12.168288	11.192384	8.22492	31.217312	42.192672	40.085056	40.91403	62.946702	26.39556	99.88092
12.168288	11.192384	8.14184	30.898768	41.757696	39.671808	40.483356	62.946702	25.774488	98.66286
12.045376	11.078176	8.14184	30.580224	41.32272	39.671808	39.622008	62.25498	25.153416	97.4448
12.045376	10.963968	8.05876	30.26168	40.887744	39.25856	39.191334	61.563258	24.84288	95.00868


==> figures/bws-isc.dat <==
0.99 0.98 0.99 0.98 0.97 0.97 0.95 0.91 0.85 0.82 0.83
0.99 0.98 0.98 0.97 0.96 0.96 0.94 0.91 0.83 0.81 0.80
0.98 0.97 0.98 0.96 0.95 0.96 0.92 0.90 0.81 0.80 0.76
0.98 0.96 0.97 0.95 0.94 0.95 0.91 0.89 0.80 0.78 0.72

==> figures/bws.dat <==
2.013 2.020 2.009 1.988 1.693 1.895 1.821 1.529 1.124 1.275 1.286
2.958 2.976 2.950 2.874 2.457 2.785 2.653 1.845 1.224 1.412 1.448
4.982 5.100 5.037 4.827 4.161 4.658 4.115 2.958 1.761 1.886 1.579
7.004 7.273 7.359 6.771 5.895 6.736 5.372 3.282 1.929 1.992 1.591

==> figures/bws_abs.dat <==
36.8	34.4	24.8	92.6	110.4	117.4	120.3	149.4	45.4	181.8
18.28117238	17.02970297	12.34444998	46.57947686	65.20968695	61.9525066	66.06260297	97.71092217	40.39145907	142.5882353
12.4408384	11.55913978	8.406779661	32.21990257	44.93284493	42.15439856	45.34489257	80.97560976	37.09150327	128.7535411
7.38659173	6.745098039	4.923565614	19.18375803	26.53208363	25.20395019	29.2345079	50.50709939	25.78080636	96.39448568
5.254140491	4.729822632	3.370023101	13.67597105	18.72773537	17.42874109	22.39389427	45.52102377	23.53551063	91.26506024


==> figures/context_switch.dat <==
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
0.89 0.89 0.88 0.76 0.91 0.82 0.74 0.68 0.80 0.81 0.95

==> figures/core_ipc-abs.dat <==
36.8	34.4	24.8	92.6	110.4	117.4	120.3	149.4	45.4	181.8
12.4408384	11.55913978	8.406779661	32.21990257	44.93284493	42.15439856	45.34489257	80.97560976	37.09150327	128.7535411
14.45404556	13.39042429	9.763779528	37.6729048	52.29748934	48.97788903	53.82550336	101.7711172	48.76476907	193.1987248
13.37695383	12.39193084	9.02146235	34.81203008	48.33625219	45.20600693	50	95.34141672	46.18514751	182.1643287


==> figures/core_ipc.dat <==
3.002 2.997 2.975 2.907 2.494 2.804 2.819 2.119 1.478 1.598 1.825
2.958 2.976 2.950 2.874 2.457 2.785 2.653 1.845 1.224 1.412 1.448
2.546 2.569 2.540 2.458 2.111 2.397 2.235 1.468 0.931 0.941 1.006
2.751 2.776 2.749 2.660 2.284 2.597 2.406 1.567 0.983 0.998 1.153


==> figures/dram-abs.dat <==
12.2912	11.4208	8.308	31.8544	43.4976	41.3248	43.0674	69.1722	31.0536	121.806
12.41535354	11.65387755	8.391919192	32.5044898	44.8428866	42.6028866	45.33410526	76.01340659	36.53364706	148.5439024
15.75794872	15.02736842	9.440909091	37.47576471	61.26422535	59.89101449	58.19918919	103.2420896	48.52125	196.4612903
15.9625974	15.02736842	9.440909091	37.92190476	62.13942857	60.77176471	58.99643836	104.8063636	50.08645161	203.01


==> figures/dram.dat <==
1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0  1.0
0.99 0.98 0.99 0.98 0.97 0.97 0.95 0.91 0.85 0.82 0.80
0.78 0.76 0.88 0.85 0.71 0.69 0.74 0.67 0.64 0.62 0.56
0.77 0.76 0.88 0.84 0.70 0.68 0.73 0.66 0.62 0.60 0.51

==> figures/encr_veri_miss.dat <==
10.26 9.45 9.34 9.94 22.37 20.94 46.70 69.68 39.62 37.41 
17.31 16.55 16.36 15.36 34.4  28.47 64.45 81.04 53.42 49.59
0.06 0.07 0.07 0.11 0.42 0.17 0.35 0.22 0.16 0.14

==> figures/energy.dat <==
0.089 0.091 0.090 0.092 0.093 0.091 0.096 0.100 0.137 0.136 0.137
0.584 0.597 0.586 0.590 0.601 0.586 0.613 0.590 0.608 0.605 0.592
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258 0.269
0.090 0.092 0.090 0.092 0.095 0.092 0.098 0.107 0.157 0.156 0.154
0.584 0.597 0.586 0.591 0.603 0.586 0.615 0.603 0.644 0.637 0.610
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258 0.271

==> figures/energy_new.dat <==
0.089 0.091 0.090 0.092 0.093 0.091 0.096 0.100 0.137 0.136
0.584 0.597 0.586 0.590 0.601 0.586 0.613 0.590 0.608 0.605
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258
0.090 0.092 0.090 0.092 0.095 0.092 0.098 0.107 0.157 0.156
0.584 0.597 0.586 0.591 0.603 0.586 0.615 0.603 0.644 0.637
0.327 0.312 0.324 0.318 0.305 0.323 0.291 0.310 0.255 0.258

==> figures/energy_new_abs.dat <==
0.5712734848	0.5504933616	0.393305184	1.482649195	2.072826527	1.99827228	2.120047862	3.31602264	1.805275803	7.185328523
3.748581069	3.611478427	2.560853754	9.508293751	13.39536283	12.86799512	13.53738895	19.56453358	8.011734949	31.96414527
2.098948646	1.887405811	1.415898662	5.124809174	6.79797947	7.092768641	6.426395083	10.27967018	3.360184888	13.63099087
0.584925696	0.5634989696	0.398179872	1.510377487	2.196271104	2.062477565	2.311488711	4.364459102	2.861947128	11.42914715
3.79551785	3.656618314	2.592593389	9.702533641	13.94054185	13.13708536	14.50577099	24.59597045	11.73945191	46.66901754
2.125230029	1.910996506	1.433447539	5.220652619	7.051186176	7.241089711	6.863706275	12.64469459	4.648385463	18.90205106


==> figures/fourclaves-abs.dat <==
146.89	146.89	146.89	146.89	37.09	37.09	37.09	32.41	44.93
12.44	32.41	42.15	37.09	12.44	32.41	42.15	44.93	42.15
11.56	44.93	45.35	12.44	11.56	44.93	45.35	42.15	45.35
8.4	42.15	80.97	32.41	8.4	42.15	80.97	45.35	80.97
154.23	189.34	192.33	185.4	45.3	52.8	51.7	42.3	56.2
15.2	40.7	55.2	52.1	16.7	39.1	53.2	54.2	53.1
15.3	56.3	59.8	17.2	16.9	56.7	60.1	54.3	58.9
11.2	58.1	98.2	44.3	11.2	55.1	96.2	54.9	94.9


==> figures/fourclaves.dat <==
0.9524087402	0.7758001479	0.7637394062	0.7922869471	0.818803532	0.7024962121	0.71744294	0.7661938534	0.7995160142
0.8183157895	0.7963144963	0.7635253623	0.7119347409	0.7448143713	0.8289002558	0.7922293233	0.8290184502	0.7937212806
0.7554509804	0.7980959147	0.7584130435	0.7231627907	0.6839289941	0.7924656085	0.7546272879	0.7761804788	0.7700016978
0.7506428571	0.7254148021	0.8245906314	0.7316027088	0.7506428571	0.7649110708	0.8417338877	0.8261038251	0.8532644889


==> figures/ipc.dat <==
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
0.996 0.991 0.998 0.911 0.602 0.863 0.64 0.47 0.862 0.913
0.996 0.994 0.998 0.913 0.609 0.883 0.73 0.55 0.870 0.915


==> figures/ipc.new.dat <==
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
0.9313868895 0.7845212574 0.784692348 0.7861014355 0.6032258876 0.7126381825 0.4105662963 0.3133654406 0.3586477671 0.3870425076 0.6804655926
0.9494496458 0.9495519868 0.9496447676 0.9504553694 0.9081099215 0.9183863089 0.8645365575 0.6212950471 0.5446463805 0.585443066 0.822389784


==> figures/iscvsvanila-abs.dat <==
36.5792	34.228	24.676	91.9518	109.9584	116.813	119.4579	145.2168	39.8612	160.893
0.2208	0.172	0.124	0.6482	0.4416	0.587	0.8421	4.1832	5.5388	20.907
11.7024	11.0768	7.9856	30.6506	42.6144	40.1508	38.6163	47.061	12.939	53.2674
0.736	0.4816	0.4216	1.5742	1.4352	1.761	4.9323	22.7088	18.2962	69.2658
0	0	0	0.1852	0.8832	0.2348	1.8045	11.205	5.8566	24.3612
36.5792	34.228	24.676	91.9518	109.9584	116.813	119.4579	145.2168	39.8612	160.893
0.3312	0.2752	0.1984	1.1112	0.9936	1.2914	1.5639	11.205	10.0334	35.2692
11.5552	10.9392	7.8864	30.2802	42.0624	39.5638	38.1351	46.4634	12.7574	52.5402
0.736	0.4816	0.4216	1.5742	1.4352	1.761	4.9323	22.7088	18.2962	69.2658


==> figures/iscvsvanila.dat <==
0.994 0.995 0.995 0.993 0.996 0.995 0.993 0.972 0.878 0.885 0.877
0.006 0.005 0.005 0.007 0.004 0.005 0.007 0.028 0.122 0.115 0.123
0.318 0.322 0.322 0.331 0.386 0.342 0.321 0.315 0.285 0.293 0.296
0.020 0.014 0.017 0.017 0.013 0.015 0.041 0.152 0.403 0.381 0.256
0.000 0.000 0.000 0.002 0.008 0.002 0.015 0.075 0.129 0.134 0.137
0.994 0.995 0.995 0.993 0.996 0.995 0.993 0.972 0.878 0.885 0.877
0.009 0.008 0.008 0.012 0.009 0.011 0.013 0.075 0.221 0.194 0.422
0.314 0.318 0.318 0.327 0.381 0.337 0.317 0.311 0.281 0.289 0.296
0.020 0.014 0.017 0.017 0.013 0.015 0.041 0.152 0.403 0.381 0.256


==> figures/lat-abs.dat <==
36.8	34.4	24.8	92.6	110.4	117.4	120.3	149.4	45.4	181.8
8.424908425	7.56043956	5.876777251	20.65581084	26.65379044	27.80672667	30.79877112	86.40832851	43.69586141	162.9032258
9.513960703	8.49382716	6.492146597	24.47792757	33.03411131	31.54218162	37.52339364	86.40832851	43.69586141	162.9032258
12.4408384	11.55913978	8.406779661	32.21990257	44.93284493	42.15439856	45.34489257	80.97560976	37.09150327	128.7535411
14.26356589	13.00075586	9.393939394	37.06965572	49.84198646	47.62677485	50.06242197	80.66954644	34.21250942	136.384096
17.66682669	16.27246925	11.74798674	44.32742939	63.66782007	59.77596741	60.36126443	92.39332096	36.91056911	150.7462687


==> figures/lat.dat <==
4.368 4.550 4.220 4.483 4.142 4.222 3.906 1.729 1.039 1.116 1.362
3.868 4.050 3.820 3.783 3.342 3.722 3.206 1.729 1.039 1.116 1.341
2.958 2.976 2.950 2.874 2.457 2.785 2.653 1.845 1.224 1.412 1.448
2.580 2.646 2.640 2.498 2.215 2.465 2.403 1.852 1.327 1.333 1.459
2.083 2.114 2.111 2.089 1.734 1.964 1.993 1.617 1.230 1.206 1.321

==> figures/overallperf.dat <==
1.0 1.0 1.0  1.0  1.0  1.0  1.0  1.0 1.0
0.78 0.65 0.81 0.82 0.78 0.56 0.61 0.75 0.83
170.0 34.1 2.8 1.2 4.6 166.8 3.4 2.3 5.3
156.4 23.2 2.6 1.1 4.0 108.45 2.1 1.8 5.1


==> figures/overflows.dat <==
0.2 1.9 0.001 0.001 3.674 1.648 0.075 0.001 84.2 47.6
1.1 10.3 0.001 0.386 42.4 595.6 0.335 0.026 3157.4 816.1



==> figures/twoclaves-abs.dat <==
146.89	146.89	146.89	146.89	146.89	146.89	146.89	146.89	146.89
152.19	151.49	151.19	153.99	154.69	155.19	156.19	169.29	163.19
12.4384	11.5584	8.4072	32.41	44.9328	42.1466	45.3531	80.9748	37.0918
14.1384	13.2584	9.6072	37.31	49.8328	47.0466	50.2531	85.8748	43.9918


==> figures/twoclaves.dat <==
0.9651751101	0.9696349594	0.9715589655	0.9538931099	0.9495765725	0.9465171725	0.9404571355	0.8676826747	0.9001164287
0.879760086	0.8717794002	0.8750936797	0.8686679174	0.9016711885	0.8958479465	0.9024935775	0.9429401873	0.8431525875


==> figures/write-traffic.dat <==
1.0  1.0  1.0  1.0  1.0  1.0  1.0
2.4  2.43 2.5  2.44 2.41 2.43 2.31
2.2  2.11 2.3  2.24 2.11 2.30 2.22
1.41 1.44 1.51 1.49 1.35 1.57 1.50
1.15 1.19 1.24 1.28 1.29 1.33 1.37
1.08 1.11 1.14 1.11 1.12 1.15 1.13


